Electrocatalytic Study for Hydrogen Evolution Reaction on MoS$_2$/BP and MoSSe/BP in Acidic Media

Molecular hydrogen (H$_2$) production by electrochemical hydrogen evolution reaction (HER) is being actively explored for non-precious-metal based electrocatalysts that are earth-abundant and low cost like MoS$_2$. Although it is acid-stable, its applicability is limited by catalytically inactive basal plane, poor electrical transport and inefficient charge transfer at the interface. Therefore, the present work examines its bilayer van der Waals heterostructure (vdW HTS). The second constituent monolayer Boron Phosphide (BP) is advantageous as an electrode material owing to its chemical stability in both oxygen and water environments. Here, we have performed first-principles based calculations under the framework of density functional theory (DFT) for HER in an electrochemical double layer model with the BP monolayer, MoS$_2$/BP and MoSSe/BP vdW HTSs. The climbing image nudged elastic band method (CI-NEB) has been employed to determine the minimum energy pathways for Tafel and Heyrovsky reactions. The calculations yield that Tafel reaction shows no reaction barrier. Thereafter, for Heyrovsky reaction, we have obtained low reaction barrier in the vdW HTSs as compared to that in the BP monolayer. Subsequently, we have observed no significant difference in the reaction profile of MoS$_2$/BP and MoSSe/BP vdW HTSs in case of high coverage (25 %) and 1/3 H$^+$ concentration (conc.). However, in the case of small coverage (11 %) and 1/3 H$^+$ conc., MoSSe/BP shows feasible Heyrovsky reaction with no reaction barrier. Finally, on comparing the coverages with 1/4 H$^+$ conc., we deduce high coverage with low conc. and low coverage with high conc. to be apt for HER via Heyrovsky reaction path.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


